Polarization Angle Orthogonal Jumps in Fast Radio Bursts

Recently, polarization angle (PA) orthogonal jumps over millisecond timescales were discovered from three bursts of a repeating fast radio burst source FRB 20201124A by the FAST telescope. In general, PA jumps can arise from the coherent or incoherent superposition of two electromagnetic waves, with total polarization fraction remains constant in the former and not in the latter. The observations seem to be more consistent with incoherent superposition. The amplitudes of the two orthogonal modes are required to be comparable when jumps occur. We provide general constraints on FRB emission and propagation mechanisms based on the data. Physically, it is difficult to produce PA jumps through switching the dominance of the two orthogonal modes within millisecond timescales, and a geometric effect due to the source rotation is more plausible. This requires that the emission region be within the magnetosphere of a spinning central engine, likely a magnetar. The two orthogonal modes in different directions can arise when the source rotation brings two independent emission regions with different dominant modes successively into the line-of-sight, either due to intrinsic radiation mechanisms or the O-mode undergoing a delayed transparency because of the Alfv\'en-O-mode conversion. Splitting of emission directions for the two modes due to plasma birefringence is not easy to achieve when the plasma is moving relativistically. For intrinsic radiation mechanisms, curvature radiation always predicts $|E_{\rm X}/E_{\rm O}|\gtrsim1$, and is difficult to produce jumps; whereas inverse Compton scattering can achieve the conversion amplitude ratio $|E_{\rm X}/E_{\rm O}|=1$ to allow jumps to occur under special geometric configurations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
